Intensity-Coupled-Polarization in Instruments with a Continuously Rotating Half-Wave Plate

We discuss a systematic effect associated with measuring polarization with a continuously rotating half-wave plate. The effect was identified with the data from the E and B Experiment (EBEX), which was a balloon-borne instrument designed to measure the polarization of the CMB as well as that from Galactic dust. The data show polarization fraction larger than 10\% while less than 3\% were expected from instrumental polarization. We give evidence that the excess polarization is due to detector non-linearity in the presence of a continuously rotating HWP. The non-linearity couples intensity signals into polarization. We develop a map-based method to remove the excess polarization. Applying this method for the 150 (250) GHz bands data we find that 81\% (92\%) of the excess polarization was removed. Characterization and mitigation of this effect is important for future experiments aiming to measure the CMB B-modes with a continuously rotating HWP.

==> figures/cmb/where_from.txt <==
plotting code in leap/apps/polarization_calibration/t_polarization_calibration/plot_stacked/paper_plot_I_P.py

===== 150 ====

 * ebex: 
    calib_v3-4: /home/joy/new_leap/output/noremoval_coadded_150s/instrument_frame/2017-10-06--17-36-54_iqu_maps_150s_calibv3-4_2048_instframe_includeGal/2017-10-16--17-48-29_stack_tqu_150_from27_to_30arcmin
        The pearson correlation coefficient is 0.870506, with p=0.000000
        The linear fit is P = 0.103 * I + 0.34
        m=0.102991 +/- 0.000010

        The pearson correlation coefficient is 0.599826, with p=0.000000
        The linear fit is P = 0.067 * I + 1.40
        m=0.066540 +/- 0.000022

        Average m = 0.0847655
        Average p = 0.735166

    // calib_v3-3: aruna:/home/joy/new_leap/output/2017-01-20--13-08-37_iqu_maps_150_tc7Hz_instframe_1024_galaxychunked_forCMB/2017-01-20--20-44-00_stack_tqu

 * planck: aruna:/home/joy/new_leap/output/2017-01-20--21-10-44_conversion_iqu_maps_fromplanck_143_instframe_1024_forRCW38/2017-01-20--21-15-39_stack_tqu
        !! note this does not have the galaxy chunked

 * ebex IP removed, calib_v3-4:
        aruna:/home/joy/new_leap/output/2017-10-17--20-27-09_iqu_maps_150_instframe_1024_calib_v3-4_IPremoved19-46-49_TfromPlanckfilteredlikeP
        average m =  0.0165349157434
        average pearson =  0.209948105387


==== 250 =====

  * ebex: aruna:/home/joy/new_leap/output/noremoval_coadded_250s/instrument_frame/2017-01-20--16-16-46_iqu_maps_250_instrframe_1024_francoisparams_tc7Hz_forCMB_galaxychunked/2017-10-03--20-31-10_stack_tqu_250_smoothed_from_23_to_30arcmin
            The pearson correlation coefficient is 0.563045, with p=0.000000
            The linear fit is P = 0.178 * I + 3.77
            m=0.178014 +/- 0.000179

            The pearson correlation coefficient is 0.715167, with p=0.000000
            The linear fit is P = 0.145 * I + 1.77
            m=0.145312 +/- 0.000045
    

  * planck 217: aruna:/home/joy/new_leap/output/2017-01-20--19-46-48_conversion_iqu_maps_fromplanck_217_insframe_1024_francoisparams_forRCW38/2017-01-20--19-57-47_stack_tqu
        !! not this does not have the galaxy chunked

  * ebex IP removed:
    aruna:/home/joy/new_leap/output/2017-07-19--18-43-30_iqu_maps_250_notc_instframe_IPremoved13-10-26_hwp+90_1024/2017-10-03--21-05-14_stack_tqu_23_to_30arcmin_250GHz
        New coefficients when smoothing from 23' to 30': [NOT IN PAPER YET, 2x WORSE]
            The pearson correlation coefficient is -0.255792, with p=0.000000
            The linear fit is P = -0.030 * I + 4.60
            m=-0.029941 +/- 0.000034

            The pearson correlation coefficient is 0.178613, with p=0.000088
            The linear fit is P = 0.021 * I + 2.40
            m=0.020781 +/- 0.000028
        Old coefficients when smoothing from 16' to 30': [STILL IN PAPER]
            aruna:/home/joy/new_leap/output/2017-07-19--18-43-30_iqu_maps_250_notc_instframe_IPremoved13-10-26_hwp+90_1024/2017-07-20--21-10-50_stack_tqu The pearson correlation coefficient is -0.111091, with p=0.029512
            The linear fit is P = -0.012 * I + 3.85
            m=-0.012127 +/- 0.000031

            The pearson correlation coefficient is 0.135024, with p=0.004936
            The linear fit is P = 0.014 * I + 2.07
            m=0.013596 +/- 0.000023



================ simulations 250 ===================

==== instrument frame ====

== TP ==
clouds:/home/joy/leap/output/2017-07-17--20-32-12_iqu_maps_250s_TPnoisesimul_instrmentframe_1024_CMB/

The pearson correlation coefficient is -0.281568, with p=0.000000
The linear fit is P = -0.009 * I + 1.04
m=-0.008543 +/- 0.000002
b=1.041819 +/- 0.001667

The pearson correlation coefficient is -0.137247, with p=0.001655
The linear fit is P = -0.006 * I + 1.42
m=-0.005686 +/- 0.000003
b=1.416425 +/- 0.002697

avg pearson corr = -0.209
avg linear slope = -0.0071145

== TPNL ==
clouds:/home/joy/leap/output/2017-04-14--17-08-56_iqu_maps_250s_TPNLnoisesimul_1024_CMB/2017-07-13--18-51-35_stack_tqu_250/

2122 maximas
1997 minimas

The pearson correlation coefficient is 0.956126, with p=0.000000
The linear fit is P = 0.171 * I + -0.28
m=0.171411 +/- 0.000008
b=-0.282360 +/- 0.006517

The pearson correlation coefficient is 0.965427, with p=0.000000
The linear fit is P = 0.166 * I + -0.03
m=0.166400 +/- 0.000006
b=-0.026059 +/- 0.004726

avg pearson corr = 0.9607765
avg linear slope = 0.1689055

== TPNL ip removed ==

= alpha + 90 =
clouds:/home/joy/leap/output/2017-04-12--17-56-19_iqu_maps_250s_TPNLnoise_simul_IPremovedusing_14-37-27_alpha_from_hwp+90/2017-07-13--19-21-09_stack_tqu_250/
The pearson correlation coefficient is -0.106941, with p=0.050163
The linear fit is P = -0.006 * I + 1.20
m=-0.005631 +/- 0.000008
b=1.202512 +/- 0.006458

The pearson correlation coefficient is -0.423219, with p=0.000000
The linear fit is P = -0.014 * I + 0.93
m=-0.013581 +/- 0.000003
b=0.931719 +/- 0.001979

avg corr = -0.26508
avg slope = -0.009606

= alpha interp =
/home/joy/leap/output/2017-04-17--19-28-07_iqu_maps_TPNLnoisesimul_IPremovedusing_14-37-27_alphainterp_1024_CMB/2017-07-13--20-31-42_stack_tqu_250/
The pearson correlation coefficient is 0.013579, with p=0.804135
The linear fit is P = 0.001 * I + 1.32
m=0.000600 +/- 0.000006
b=1.315963 +/- 0.004598

The pearson correlation coefficient is 0.518405, with p=0.000000
The linear fit is P = 0.021 * I + 0.72
m=0.021206 +/- 0.000004
b=0.717760 +/- 0.002865

================ simulations sky frame ===================

==== TP ====
aruna:/home/joy/new_leap/output/noremoval_coadded_250s/sky_frame/2016-03-02--01-54-03_iqu_maps_250s_skyframe_TPsimul_chunkongalaxy/2016-03-02--15-36-16_stack_tqu_galcut_10deg/

==== TPNL ===
aruna:/home/joy/new_leap/output/noremoval_coadded_250s/sky_frame/2016-02-28--11-56-11_iqu_maps_250s_skyframe_TPNLsimul/2016-03-04--01-55-29_stack_tqu_galcut_10deg

==== TPNL IP removed ====
aruna:/home/joy/new_leap/output/stacked_galaxy_250s/coadded_ip_removed_maps/sky_frame/2016-03-02--15-10-31_iqu_maps_250s_skyframe_TPNLsimul_IPremoved21-20-28_hwpalpha+90_wexception_excluded/2016-03-04--02-01-51_stack_tqu_galtcut_10deg


==> figures/plots_origin.txt <==
== Section 4 ==
== Section 5 ==
== Section 6 ==
1) leakage_vs_fp_position_wtemplate_for_paper.png: aruna:/data/home/joy/new_leap/output/stacked_galaxy_150s/measured_ip_params/2016-03-17--18-33-57_galaxy_find_ip_150s_realdata_TfromPlanckfilteredlikeP/plots 


==> figures/rcw38/150/instrumentframe/ebex/ip_removed/correlation.txt <==
=== unsmoothed ===

The pearson correlation coefficient is 0.402941, with p=0.000000
The linear fit is P = 0.035 * I + 0.07
m=0.034928 +/- 0.000009
b=0.071992 +/- 0.000118

=== smoothed to 5' ====
The pearson correlation coefficient is 0.861552, with p=0.000000
The linear fit is P = 0.064 * I + -0.05
m=0.063904 +/- 0.000002
b=-0.046576 +/- 0.000024




==> figures/rcw38/where_from.txt <==
plotting code in apps/polarization_calibration/maps/coadded/plotting/paper_rcw38.py

======== 150 ==========

== instrument frame ==

ebex:
    clouds:2017-10-06--17-36-54_iqu_maps_150s_calibv3-4_2048_instframe_includeGal
    The pearson correlation coefficient is 0.791540, with p=0.000000
    The linear fit is P = 0.107 * I + 0.01
    m=0.107219 +/- 0.000010
    b=0.012593 +/- 0.000128
    with 5' smoothing:
    The pearson correlation coefficient is 0.931004, with p=0.000000
    The linear fit is P = 0.113 * I + -0.02
    m=0.112540 +/- 0.000003
    b=-0.016830 +/- 0.000033
    old calib_v3-3: clouds:2017-01-19--16-09-29_iqu_maps_150_tc7Hz_instframe_2048_forRCW38_lowstripedremoved2


planck: 
== ellipse smoothing to x = 33.3', y = 22.5', theta=7.8 deg ==
clouds, 2017-01-12--19-27-37_iqu_maps_planck_143_instframe_2048_forRCW38_16arcmin/plots/
Note: the coeffs in the paper are still the coeffs from symmetrical smoothing below
The pearson correlation coefficient is 0.552386, with p=0.000000
The linear fit is P = 0.003 * I + 0.02
m=0.002980 +/- 0.000000
b=0.020820 +/- 0.000001

== symmetric smoothing ==
clouds, 2017-08-11--21-01-41_iqu_maps_fromplanck143_32arcminbeam_instframe_2048/
The pearson correlation coefficient is 0.141987, with p=0.000008
The linear fit is P = 0.002 * I + 0.01
m=0.001929 +/- 0.000000
b=0.010782 +/- 0.000002


== IP removed instrument frame =
ebex:
    clouds:/home/joy/leap/output/2017-10-16--18-23-57_iqu_maps_150s_calib_v3-4_instframe_2048_IPremoved16-15-53_TfromPlanck143filteredlikeP
    The pearson correlation coefficient is 0.402941, with p=0.000000
    The linear fit is P = 0.035 * I + 0.07
    m=0.034928 +/- 0.000009
    b=0.071992 +/- 0.000118
    with 5' smoothing:
    The pearson correlation coefficient is 0.861552, with p=0.000000
    The linear fit is P = 0.064 * I + -0.05
    m=0.063904 +/- 0.000002
    b=-0.046576 +/- 0.000024


======= 250 =========

== instrument frame ==

ebex: aruna:/home/joy/new_leap/output/2017-01-19--17-31-46_iqu_maps_250_instrframe_2048_francoisparams_tc7Hz_forRCW38/plots

planck: aruna(moved to):/home/joy/new_leap/output/2017-01-19--18-27-48_iqu_maps_fromplanck_217_instrframe_2048_francoisparams_forRCW38
!!still need to update Planck with 250 GHz maps + Francois map making parameters

== IP removed instrument frame =

ebex: clouds:~/leap/output/2017-07-19--21-59-31_iqu_maps__250s_realdata_intframe_2048_notc_IPremoved06-00-21_hwp+90_TfromEBEX
The pearson correlation coefficient is 0.026558, with p=0.626579
The linear fit is P = 0.002 * I + 0.46
m=0.002114 +/- 0.000019

========================== simulations (250 only) ====================================

== TP ==
clouds:/home/joy/leap/output/2017-07-17--16-14-43_iqu_maps_250s_TPnoisesimul_instrumentframe_2048_rcw38/
The pearson correlation coefficient is -0.014209, with p=0.571046
The linear fit is P = -0.000 * I + 0.34
m=-0.000297 +/- 0.000000
b=0.342364 +/- 0.000120


== TPNL ==
clouds:/home/joy/leap/output/2017-04-13--21-08-21_iqu_maps_250s_TPNLnoisesimul_2048_forRCW38/plots
The pearson correlation coefficient is 0.918945, with p=0.000000
The linear fit is P = 0.128 * I + 0.82
m=0.127770 +/- 0.000003
b=0.819047 +/- 0.000863


== TPNL IP removed interp alpha==
clouds:/home/joy/leap/output/2017-04-11--17-06-06_iqu_maps_250s_TPNLnoisesimul_IPremovedusing_14-37-27_interpalphas/plots/
   pearson corr = 0.065981 p=0.0247
   P = m * I + b with m=0.002284 +/- 0.000001  b=0.358476 +/- 0.000340

== TPNL IP removed alpha + 90 ==
clouds:/home/joy/leap/output/2017-04-12--17-56-19_iqu_maps_250s_TPNLnoise_simul_IPremovedusing_14-37-27_alpha_from_hwp+90/
The pearson correlation coefficient is 0.171814, with p=0.000000
The linear fit is P = 0.006 * I + 0.37
m=0.006449 +/- 0.000001
b=0.365548 +/- 0.000390




